Bicrystallography-informed Frenkel-Kontorova model for interlayer dislocations in strained 2D heterostructures

In recent years, van der Waals (vdW) heterostructures and homostructures, which consist of stacks of two-dimensional (2D) materials, have risen to prominence due to their association with exotic quantum phenomena. Atomistic scale relaxation effects play an extremely important role in the electronic scale quantum physics of these systems. We investigate such structural relaxation effects in this work using atomistic and mesoscale models, within the context of twisted bilayer graphene -- a well-known heterostructure system that features moire patterns arising from the lattices of the two graphene layers. For small twist angles, atomic relaxation effects in this system are associated with the natural emergence of interface dislocations or strain solitons, which result from the cyclic nature of the generalized stacking fault energy (GSFE), that measures the interface energy based on the relative movement of the two layers. In this work, we first demonstrate using atomistic simulations that atomic reconstruction in bilayer graphene under a large twist also results from interface dislocations, although the Burgers vectors of such dislocations are considerably smaller than those observed in small-twist systems. To reveal the translational invariance of the heterointerface responsible for the formation of such dislocations, we derive the translational symmetry of the GSFE of a 2D heterostructure using the notions of coincident site lattices (CSLs) and displacement shift complete lattices (DSCLs). The workhorse for this exercise is a recently developed Smith normal form bicrystallography framework. Next, we construct a bicrystallography-informed and frame-invariant Frenkel-Kontorova model, which can predict the formation of strain solitons in arbitrary 2D heterostructures, and apply it to study a heterostrained, large-twist bilayer graphene system.

==> figures/asy/energy.txt <==
# angle Inter_0 Inter_5 Inter_10 Inter_15 Inter_20 Inter_25 Strain_0 Strain_5 Strain_10 Strain_15 Strain_20 Strain_25
60.000000 -0.008216 -0.007815 -0.005649 0.000081 0.012700 0.038600 0.000001 0.000001 -0.000001 0.000001 0.000001 -0.000001
67.340936 -0.007430 -0.006470 -0.003362 0.003884 0.018803 0.047433 0.000004 0.000015 0.000050 0.000166 0.000520 0.001560
69.429949 -0.007435 -0.006464 -0.003324 0.004031 0.019255 0.048722 0.000002 0.000008 0.000032 0.000100 0.000329 0.001040
70.417379 -0.007432 -0.006456 -0.003301 0.004089 0.019416 0.049168 0.000001 0.000006 0.000025 0.000083 0.000275 0.000876
71.634991 -0.007437 -0.006457 -0.003292 0.004131 0.019556 0.049551 0.000001 0.000008 0.000020 0.000066 0.000212 0.000715
73.173489 -0.007433 -0.006453 -0.003283 0.004146 0.019616 0.049783 0.000001 0.000005 0.000015 0.000056 0.000177 0.000591
75.178115 -0.007437 -0.006455 -0.003281 0.004174 0.019710 0.050101 -0.000010 -0.000002 -0.000002 0.000039 0.000126 0.000448
76.426357 -0.007432 -0.006452 -0.003280 0.004171 0.019712 0.050147 0.000001 0.000003 0.000010 0.000034 0.000116 0.000389
77.896485 -0.007428 -0.006447 -0.003273 0.004183 0.019746 0.050249 -0.000000 0.000001 0.000009 0.000029 0.000099 0.000337
81.786720 -0.007445 -0.006476 -0.003323 0.004103 0.019625 0.050121 0.000001 -0.000003 -0.000001 0.000013 0.000059 0.000221
84.432626 -0.007431 -0.006447 -0.003266 0.004213 0.019838 0.050538 0.000000 0.000001 0.000005 0.000018 0.000062 0.000217
86.007751 -0.007426 -0.006442 -0.003260 0.004222 0.019855 0.050576 0.000000 0.000002 0.000005 0.000017 0.000058 0.000204
87.795698 -0.007437 -0.006458 -0.003285 0.004184 0.019793 0.050466 0.000000 0.000001 0.000006 0.000016 0.000050 0.000195
89.409236 -0.007429 -0.006447 -0.003269 0.004205 0.019826 0.050533 -0.000023 -0.000027 -0.000010 -0.000013 -0.000011 0.000135
90.590612 -0.007422 -0.006439 -0.003259 0.004219 0.019845 0.050561 0.000000 0.000001 0.000004 0.000016 0.000055 0.000191
92.204150 -0.007430 -0.006447 -0.003267 0.004215 0.019834 0.050550 0.000000 -0.000006 -0.000003 0.000009 0.000057 0.000198
93.992097 -0.007425 -0.006440 -0.003259 0.004221 0.019849 0.050561 0.000000 0.000001 0.000005 0.000017 0.000059 0.000205
95.567222 -0.007432 -0.006450 -0.003272 0.004204 0.019822 0.050506 0.000000 0.000002 0.000007 0.000018 0.000061 0.000217
98.213128 -0.007414 -0.006421 -0.003223 0.004287 0.019958 0.050729 0.000000 0.000002 0.000006 0.000025 0.000080 0.000244
102.103363 -0.007437 -0.006453 -0.003270 0.004201 0.019803 0.050391 0.000001 0.000003 0.000006 0.000038 0.000101 0.000334
103.573491 -0.007425 -0.006443 -0.003272 0.004179 0.019717 0.050145 0.000001 0.000003 0.000010 0.000035 0.000116 0.000389
104.821733 -0.007422 -0.006441 -0.003269 0.004176 0.019691 0.050043 0.000001 0.000003 0.000012 0.000040 0.000134 0.000447
106.826360 -0.007428 -0.006449 -0.003284 0.004139 0.019595 0.049759 0.000001 0.000005 0.000014 0.000052 0.000172 0.000570
108.364857 -0.007422 -0.006444 -0.003286 0.004118 0.019500 0.049448 0.000002 0.000006 0.000020 0.000068 0.000226 0.000719
109.582469 -0.007433 -0.006456 -0.003300 0.004093 0.019427 0.049196 -0.000003 -0.000001 0.000017 0.000076 0.000267 0.000872
110.569899 -0.007423 -0.006448 -0.003311 0.004037 0.019252 0.048736 0.000003 0.000007 0.000031 0.000102 0.000330 0.001003
112.658912 -0.007435 -0.006468 -0.003327 0.003995 0.018971 0.047745 0.000007 0.000009 0.000029 0.000095 0.000417 0.001385
113.990922 -0.007433 -0.006476 -0.003398 0.003775 0.018430 0.046335 0.000006 0.000020 0.000075 0.000225 0.000698 0.002028
120.000000 -0.005891 -0.003495 0.002383 0.015029 0.040582 0.037388 -0.000000 -0.000000 -0.000001 -0.000001 0.000008 0.000378


==> figures/asy/sigma.txt <==
# angle     Sigma
60.000000  1
67.3409360 61
69.4299490 37
70.4173790 91
71.6349910 73
73.1734890 19
75.1781150 43
76.4263570 49
77.8964850 31
81.7867200 7
84.4326260 67
86.0077510 79
87.7956980 13
89.4092360 97
90.5906120 97
92.2041500 13
93.9920970 79
95.5672220 67
98.2131280 7
102.1033630 31
103.5734910 49
104.8217330 43
106.8263590 19
108.3648570 73
109.5824690 91
110.5698990 37
112.6589120 61
113.9909210 91
119.9998990 1

